Core-collapse supernova inside the core of a young massive star cluster: 3D MHD simulations

Young massive stars in compact stellar clusters could end their evolution as core-collapse supernovae a few million years after the cluster was built. The blast wave of a supernova propagates through the inner cluster region with multiple stellar winds of young luminous stars. We present the results of 3D magnetohydrodynamic simulations of the plasma flows produced by a supernova event inside a cluster with a population of massive stars similar to that in Westerlund 1. We followed its evolution over a few thousand years (i.e. a few shock crossing times). The plasma temperature, density and magnetic field, which are highly disturbed by supernova event, relax to values close to the initial over the studied period. The relaxation time of a cluster is a few thousand years, which is a sizeable fraction of the period between the successive supernova events for a massive cluster of a few million years age. The spectra of the cluster diffuse X-ray emission simulated here should be representative for the galactic and extragalactic young massive clusters. The resultant magnetic fields are highly intermittent, so we derived the volume filling factors for a set of magnetic field ranges. Highly amplified magnetic fields of magnitude well above 100 $\mu$G fill in a few per cent of the cluster volume, but still dominate the magnetic energy. The structure of the magnetic fields and high velocity plasma flows with shocks in the system are favorable for both proton and electron acceleration to energies well above TeV.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_template.tex  The final manuscript 

bibl.bib            Used bibliography
output.bbl          

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

For the descriptions of NAME.png files proceed to the figure captures of the corresponding NAME.
